Study of Dynamic Interaction Between Low Re Aerodynamic Load and Flexible-Biomimetic Wings with Tailorable Stiffness by FSI Modeling

In the present work, we investigate dynamic interaction and response of flexible bio-inspired morphing wing structure to a low Reynolds aerodynamic load. The aspects of inspiration are as follows. First, the segmentation of the wing into rigid and flexible segments. Considering a leading edge constitution of bone and muscle. In addition to a flexible trailing edge composed of feathers. Second, the material properties provided by experimental biology in literature are adopted such as the bending stiffness and Young's modulus. The development of numerical models allowing non uniform distribution of properties are developed and implemented into an OpenFoam finite volume solver that couples fluid dynamics to a structural solid dynamics solver through the FSI interface. In the course of this work, the validation is performed for a NACA6409 airfoil considering a rigid segment of 40\% and flexible segment 60\% chord length in order to test the aero-structure behavior for an aerodynamic load of air flow at low Reynolds number of $\boldsymbol{5\times 10^5}$ for the fluid and feather inspired material properties. The results suggest that bio-inspired techniques can be reproduced in engineering configurations.

==> figs/data/f51.dat <==
0.900759793, 0.000048672
0.901189957, 0.000100478
0.901620120, 0.000197014
0.902050284, 0.000304733
0.902480448, 0.000397541
0.902910612, 0.000479167
0.903340775, 0.000568248
0.903770939, 0.000668512
0.904201103, 0.000772503
0.904631267, 0.000891404
0.905007660, 0.001015322
0.905330283, 0.001114437
0.905652906, 0.001233433
0.905975528, 0.001367339
0.906298151, 0.001496274
0.906656621, 0.001635118
0.906835856, 0.001729390
0.907015091, 0.001828632
0.907266020, 0.001977510
0.907588642, 0.002126326
0.907911265, 0.002250291
0.908287659, 0.002349360
0.908717822, 0.002386256
0.909147986, 0.002415697
0.909578150, 0.002474958
0.909954543, 0.002576511
0.910277166, 0.002685567
0.910599789, 0.002814503
0.910922412, 0.002948408
0.911191264, 0.003055026
0.911406346, 0.003159206
0.911621428, 0.003263387
0.911890280, 0.003399824
0.912159132, 0.003538747
0.912427985, 0.003662760
0.912804378, 0.003806558
0.913234542, 0.003910549
0.913664706, 0.003969810
0.914094869, 0.004006707
0.914525033, 0.004043603
0.914955197, 0.004087954
0.915385361, 0.004150943
0.915815524, 0.004228841
0.916191918, 0.004325424
0.916514540, 0.004439450
0.916837163, 0.004553476
0.917159786, 0.004662531
0.917536179, 0.004771539
0.917966343, 0.004856893
0.918396507, 0.004875152
0.918826671, 0.004874773
0.919256834, 0.004829665
0.919686998, 0.004758464
0.920117162, 0.004668625
0.920547326, 0.004597424
0.920977489, 0.004567226
0.921407653, 0.004574302
0.921837817, 0.004596288
0.922267981, 0.004640640
0.922698145, 0.004677536
0.923128308, 0.004692067
0.923558472, 0.004691688
0.923988636, 0.004642852
0.924418800, 0.004556742
0.924848963, 0.004437083
0.925279127, 0.004317425
0.925709291, 0.004223859
0.926139455, 0.004160113
0.926569618, 0.004152280
0.926999782, 0.004163083
0.927429946, 0.004214890
0.927860110, 0.004300243
0.928290273, 0.004385597
0.928720437, 0.004448585
0.929150601, 0.004478026
0.929580765, 0.004470193
0.930010928, 0.004432539
0.930441092, 0.004387431
0.930871256, 0.004338595
0.931301420, 0.004319579
0.931731583, 0.004334110
0.932161747, 0.004397099
0.932591911, 0.004504817
0.932968304, 0.004633705
0.933290927, 0.004742761
0.933613550, 0.004846846
0.933989943, 0.004969522
0.934420107, 0.005066058
0.934850271, 0.005121592
0.935280434, 0.005128668
0.935710598, 0.005128289
0.936140762, 0.005105546
0.936570926, 0.005097712
0.937001089, 0.005112244
0.937431253, 0.005178960
0.937861417, 0.005290406
0.938237810, 0.005404384
0.938560433, 0.005513439
0.938883056, 0.005627465
0.939259449, 0.005751383
0.939689613, 0.005862829
0.940119777, 0.005922090
0.940549940, 0.005929167
0.940980104, 0.005913878
0.941410268, 0.005865042
0.941840432, 0.005808751
0.942270596, 0.005771097
0.942700759, 0.005763264
0.943130923, 0.005796433
0.943561087, 0.005863149
0.943991251, 0.005952230
0.944421414, 0.006045038
0.944851578, 0.006104299
0.945314004, 0.006127748
0.945335512, 0.006029323
0.945496824, 0.006312470
0.945622288, 0.006570799
0.945604365, 0.006424200
0.945550594, 0.006193144
0.945765676, 0.006789352
0.945873217, 0.007020362
0.945765676, 0.006878812
0.945765676, 0.006655163
0.945926987, 0.007176869
0.946034528, 0.007296054
0.946159993, 0.007440073
0.946357151, 0.007564149
0.946572233, 0.007660874
0.946841085, 0.007787372
0.947056167, 0.007932554
0.947271249, 0.008085192
0.947486331, 0.008229132
0.947862724, 0.008353050
0.948292888, 0.008445859
0.948669281, 0.008516350
0.948938134, 0.008613028
0.949206986, 0.008735798
0.949386221, 0.008878527
0.949637150, 0.009093258
0.949529609, 0.008947981
0.949852232, 0.009275716
0.950067314, 0.009450718
0.950282396, 0.009603356
0.950497477, 0.009729901
0.950676712, 0.009841568
0.950873871, 0.009953219
0.951088953, 0.010064854
0.951357805, 0.010188867
0.951572887, 0.010317897
0.951895510, 0.010461743
0.952271903, 0.010555841
0.952702067, 0.010548007
0.953132230, 0.010450714
0.953562394, 0.010349693
0.953992558, 0.010271037
0.954422722, 0.010214746
0.954852885, 0.010136090
0.955318896, 0.010073555
0.955408514, 0.010687269
0.955390590, 0.010538186
0.955390590, 0.010418906
0.955390590, 0.010299627
0.955336820, 0.010210214
0.955551902, 0.010888427
0.955659443, 0.011189017
0.955605672, 0.011044934
0.955766983, 0.011410086
0.955659443, 0.011283446
0.955874524, 0.011674643
0.955766983, 0.011551731
0.955928295, 0.011939247
0.955928295, 0.011819968
0.956053759, 0.012197576
0.956035836, 0.012058432
0.956143377, 0.012386356
0.956268841, 0.012624805
0.956250918, 0.012498086
0.956197147, 0.012281939
0.956412229, 0.012814780
0.956519770, 0.012992363
0.956627311, 0.013136397
0.956681081, 0.013250660
0.956788622, 0.013369845
0.956949934, 0.013518802
0.957003704, 0.013638034
0.957129169, 0.013772113
0.957236710, 0.013955908
0.957380098, 0.014169491
0.957487638, 0.014390561
0.957380098, 0.014263921
0.957380098, 0.014040271
0.957595179, 0.014655117
0.957487638, 0.014532205
0.957648950, 0.014919722
0.957648950, 0.014800442
0.957774414, 0.015297330
0.957756491, 0.015143276
0.957756491, 0.015031452
0.957864032, 0.015605390
0.957864032, 0.015486110
0.957989496, 0.015982998
0.957971573, 0.015828944
0.957971573, 0.015724575
0.957917802, 0.015381693
0.958097037, 0.016271162
0.958079114, 0.016127049
0.958204578, 0.016698486
0.958186655, 0.016544432
0.958186655, 0.016425153
0.958312119, 0.017026410
0.958294196, 0.016872356
0.958419660, 0.017334454
0.958401736, 0.017185371
0.958347966, 0.016782849
0.958563048, 0.017654892
0.958509277, 0.017483475
0.958616818, 0.017930679
0.958616818, 0.017811399
0.958724359, 0.018169143
0.958724359, 0.018049863
0.958885671, 0.018441108
0.958831900, 0.018280873
0.958957365, 0.018616236
0.959064906, 0.018780151
0.959172447, 0.018963946
0.959279987, 0.019132830
0.959387528, 0.019306685
0.959495069, 0.019465630
0.959638457, 0.019663060
0.959745998, 0.019856795
0.959853539, 0.020054257
0.959961080, 0.020262902
0.960068621, 0.020467819
0.960176162, 0.020661553
0.960247856, 0.020841652
0.960391244, 0.021037840
0.960498785, 0.021214180
0.960552555, 0.021328442
0.960713867, 0.021477400
0.960767637, 0.021596632
0.960982719, 0.021715722
0.961305342, 0.021838445
0.961735506, 0.021942436
0.962165669, 0.022024062
0.962542063, 0.021992668
0.962792992, 0.021848318
0.962972226, 0.021713971
0.963025997, 0.021579734
0.963187308, 0.021423037
0.963294849, 0.021246508
0.963348620, 0.021109787
0.963474084, 0.020968032
0.963581625, 0.020789018
0.963689166, 0.020610004
0.963778783, 0.020412368
0.963868401, 0.020222187
0.963993865, 0.020102797
0.963975942, 0.019968624
0.964101406, 0.019811959
0.964208947, 0.019655310
0.964208947, 0.019536030
0.964316488, 0.019416656
0.964316488, 0.019304831
0.964441953, 0.019158106
0.964370259, 0.019073680
0.964531570, 0.018969168
0.964513647, 0.018825054
0.964639111, 0.018700694
0.964639111, 0.018581415
0.964639111, 0.018469590
0.964746652, 0.018305486
0.964854193, 0.018148837
0.964854193, 0.018029558
0.964854193, 0.017910278
0.964961734, 0.017775994
0.964943810, 0.017631880
0.965069275, 0.017507520
0.965069275, 0.017388241
0.965069275, 0.017268961
0.965194739, 0.017119751
0.965158892, 0.016955773
0.965302280, 0.016801578
0.965284357, 0.016657464
0.965230586, 0.016597871
0.965391898, 0.016493360
0.965391898, 0.016374080
0.965391898, 0.016262256
0.965517362, 0.016115531
0.965481515, 0.015961493
0.965624903, 0.015807297
0.965589056, 0.015643319
0.965714520, 0.015509019
0.965696597, 0.015359936
0.965822061, 0.015240546
0.965822061, 0.015121266
0.965822061, 0.015001987
0.965947526, 0.014852777
0.965929602, 0.014711148
0.966055067, 0.014574363
0.966037143, 0.014420309
0.966162608, 0.014266130
0.966144684, 0.014122016
0.966252225, 0.013954184
0.966359766, 0.013808718
0.966341843, 0.013659634
0.966467307, 0.013540244
0.966449383, 0.013401100
0.966574848, 0.013271770
0.966574848, 0.013152491
0.966682389, 0.013033117
0.966682389, 0.012913837
0.966789930, 0.012794463
0.966772006, 0.012650349
0.966897471, 0.012540899
0.966897471, 0.012421619
0.967005012, 0.012287335
0.967005012, 0.012175511
0.967130476, 0.012028786
0.967112553, 0.011884672
0.967220094, 0.011716840
0.967327634, 0.011571374
0.967327634, 0.011452094
0.967435175, 0.011332720
0.967435175, 0.011213441
0.967542716, 0.011094066
0.967524793, 0.010949953
0.967650257, 0.010840503
0.967632334, 0.010701359
0.967757798, 0.010586939
0.967757798, 0.010475114
0.967883263, 0.010328389
0.967865339, 0.010184276
0.967990804, 0.010040036
0.968080421, 0.009833703
0.968187962, 0.009624869
0.968295503, 0.009416035
0.968403044, 0.009210928
0.968510585, 0.009017004
0.968618126, 0.008819353
0.968725667, 0.008614247
0.968851131, 0.008438944
0.968958672, 0.008259930
0.969048290, 0.008062295
0.969155830, 0.007868371
0.969263371, 0.007674447
0.969370912, 0.007476795
0.969460530, 0.007275432
0.969585994, 0.007156042
0.969568071, 0.007021868
0.969711459, 0.006867673
0.969747306, 0.006745877
0.969801076, 0.006634005
0.969747306, 0.006574412
0.969908617, 0.006469901
0.969962387, 0.006320754
0.969998234, 0.006171623
0.970141622, 0.006002517
0.970069928, 0.005918091
0.970231240, 0.005813579
0.970231240, 0.005701754
0.970338781, 0.005541378
0.970446322, 0.005343726
0.970535939, 0.005157273
0.970661404, 0.005037883
0.970661404, 0.004918604
0.970786868, 0.004769394
0.970894409, 0.004590380
0.971001950, 0.004416336
0.971145338, 0.004239775
0.971199108, 0.004075718
0.971324573, 0.003938933
0.971467961, 0.003773555
0.971575502, 0.003610694
0.971683043, 0.003466470
0.971790583, 0.003317275
0.971898124, 0.003182991
0.972005665, 0.003043737
0.972113206, 0.002919393
0.972274518, 0.002792516
0.972435829, 0.002635820
0.972650911, 0.002460439
0.972973534, 0.002307328
0.973349927, 0.002202627
0.973780091, 0.002172428
0.974210255, 0.002201869
0.974640418, 0.002238766
0.975070582, 0.002309209
0.975500746, 0.002424383
0.975930910, 0.002543284
0.976361073, 0.002662184
0.976737467, 0.002791073
0.977060090, 0.002920008
0.977275171, 0.003034128
0.977490253, 0.003197949
0.977669488, 0.003361800
0.977866647, 0.003540546
0.977812876, 0.003436224
0.977992111, 0.003684565
0.978189269, 0.003868281
0.978135499, 0.003763958
0.978296810, 0.003987466
0.978404351, 0.004106651
0.978565663, 0.004250638
0.978673204, 0.004379763
0.978726974, 0.004494025
0.978834515, 0.004613210
0.978995826, 0.004757197
0.979103367, 0.004886322
0.979210908, 0.005025387
0.979318449, 0.005159482
0.979425990, 0.005303517
0.979479761, 0.005417779
0.979641072, 0.005561767
0.979748613, 0.005690891
0.979802383, 0.005805154
0.979909924, 0.005924339
0.980071236, 0.006068326
0.980178777, 0.006197451
0.980232547, 0.006311713
0.980358012, 0.006455732
0.980555170, 0.006639448
0.980501400, 0.006535126
0.980680634, 0.006783467
0.980931563, 0.007008138
0.980824022, 0.006862860
0.981110798, 0.007175717
0.981361727, 0.007376780
0.981254186, 0.007250140
0.981576809, 0.007548055
0.981791891, 0.007726785
0.982006973, 0.007905515
0.982222055, 0.008084245
0.982437136, 0.008262975
0.982616371, 0.008426827
0.982867300, 0.008646528
0.982759759, 0.008501250
0.983046535, 0.008814107
0.983297464, 0.009033808
0.983189923, 0.008888530
0.983458775, 0.009179038
0.983584240, 0.009315602
0.983781398, 0.009499317
0.983727628, 0.009394995
0.983888939, 0.009618502
0.984014404, 0.009762521
0.984211562, 0.009946237
0.984157792, 0.009841915
0.984319103, 0.010065422
0.984444567, 0.010209441
0.984641726, 0.010393157
0.984587955, 0.010288835
0.984767190, 0.010537176
0.984982272, 0.010745726
0.984910578, 0.010616569
0.985233201, 0.010955487
0.985125660, 0.010825119
0.985448283, 0.011145399
0.985663365, 0.011301764
0.985878447, 0.011450674
0.986093528, 0.011588402
0.986362381, 0.011726082
0.986685004, 0.011852533
0.987115167, 0.011949069
0.987545331, 0.011971055
0.987975495, 0.011955766
0.988405659, 0.011918113
0.988835822, 0.011880459
0.989265986, 0.011842806
0.989696150, 0.011786515
0.990072543, 0.011700451
0.990395166, 0.011590828
0.990664018, 0.011461372
0.990861177, 0.011327009
0.991040412, 0.011177751
0.991255494, 0.010998643
0.991416805, 0.010856856
0.991524346, 0.010744937
0.991631887, 0.010625563
0.991721504, 0.010481354
0.991829045, 0.010347070
0.991936586, 0.010202846
0.992044127, 0.010063592
0.992151668, 0.009929308
0.992259209, 0.009780114
0.992366750, 0.009630919
0.992492214, 0.009506559
0.992492214, 0.009394735
0.992617679, 0.009257950
0.992761067, 0.009081389
0.992868608, 0.008914800


==> figs/data/f52.dat <==
0.900407038, 0.000023670
0.900756120, 0.000051438
0.900923145, 0.000083173
0.901092257, 0.000109949
0.901260117, 0.000139700
0.901339872, 0.000164493
0.901538631, 0.000192261
0.901704403, 0.000226971
0.901871011, 0.000259697
0.902035948, 0.000296390
0.902202973, 0.000328125
0.902359141, 0.000385644
0.902341395, 0.000356389
0.902581702, 0.000428288
0.902743820, 0.000471675
0.902573768, 0.000447130
0.902592558, 0.000402503
0.902899884, 0.000529442
0.902821800, 0.000500683
0.903003857, 0.000568119
0.902891950, 0.000548285
0.903158355, 0.000629605
0.903141235, 0.000598862
0.903372669, 0.000691835
0.903296568, 0.000658364
0.903440627, 0.000744643
0.903450649, 0.000720842
0.903629365, 0.000796212
0.903611619, 0.000766957
0.903753799, 0.000857698
0.903763820, 0.000833897
0.904001831, 0.000911251
0.903924164, 0.000881499
0.903862782, 0.000813071
0.904104551, 0.000952902
0.903994314, 0.000929101
0.904229820, 0.001012405
0.904271993, 0.000983645
0.904478269, 0.001064966
0.904400185, 0.001036206
0.904640074, 0.001109097
0.904470335, 0.001083808
0.904740081, 0.001157195
0.904628174, 0.001137361
0.904954290, 0.001219672
0.904876206, 0.001190913
0.905058263, 0.001258349
0.904946356, 0.001238515
0.905272681, 0.001320331
0.905196267, 0.001287605
0.905339700, 0.001375371
0.905349721, 0.001351570
0.905528438, 0.001426940
0.905510692, 0.001397684
0.905740977, 0.001493384
0.905662893, 0.001464625
0.905844950, 0.001532061
0.905733043, 0.001512227
0.905761855, 0.001443799
0.906059160, 0.001594539
0.905981075, 0.001565779
0.906163132, 0.001633216
0.906051226, 0.001613381
0.906376924, 0.001696685
0.906299258, 0.001666934
0.906537895, 0.001742800
0.906369408, 0.001714536
0.906614935, 0.001774038
0.906805343, 0.001821641
0.906785926, 0.001796352
0.906971950, 0.001854367
0.907138140, 0.001888085
0.907363102, 0.001925026
0.907440455, 0.001955521
0.907639215, 0.001983289
0.907864490, 0.002019487
0.908030471, 0.002053701
0.908110643, 0.002077502
0.908368070, 0.002108741
0.908534468, 0.002141963
0.908703998, 0.002167747
0.908784588, 0.002190557
0.908982930, 0.002219316
0.909386191, 0.002261216
0.909216765, 0.002235184
0.909733289, 0.002293695
0.910261505, 0.002324438
0.910791392, 0.002351214
0.911142144, 0.002375015
0.911489138, 0.002407741
0.911956808, 0.002439476
0.912231355, 0.002465756
0.912253903, 0.002412204
0.912220290, 0.002384932
0.912140535, 0.002360139
0.912122162, 0.002332371
0.912242003, 0.002547572
0.912252024, 0.002523771
0.912262046, 0.002499970
0.912248266, 0.002318487
0.912430532, 0.002742443
0.912354745, 0.002708229
0.912364766, 0.002684428
0.912374788, 0.002660627
0.912384809, 0.002636826
0.912394831, 0.002613025
0.912404852, 0.002589224
0.912412995, 0.002569886
0.912447443, 0.002916489
0.912457465, 0.002892688
0.912467486, 0.002868887
0.912477508, 0.002845085
0.912487529, 0.002821284
0.912497551, 0.002797483
0.912507572, 0.002773682
0.912665828, 0.003040452
0.912587744, 0.003011693
0.912597766, 0.002987892
0.912607787, 0.002964091
0.912617182, 0.002941777
0.912759780, 0.003102930
0.912741825, 0.003074171
0.912657895, 0.003059295
0.912885884, 0.003160449
0.912895905, 0.003136648
0.913056249, 0.003184250
0.913226614, 0.003208051
0.913424956, 0.003236811
0.913928745, 0.003254166
0.914657182, 0.003237803
0.915369335, 0.003260116
0.916087124, 0.003269042
0.916727456, 0.003247720
0.917273210, 0.003236811
0.917715617, 0.003257141
0.917886608, 0.003279455
0.918145079, 0.003308214
0.918314610, 0.003333999
0.918484140, 0.003359783
0.918565565, 0.003380609
0.918763907, 0.003409369
0.919166854, 0.003452012
0.918997741, 0.003425236
0.919605294, 0.003481763
0.920046866, 0.003504077
0.920393234, 0.003538291
0.920738976, 0.003573992
0.920905583, 0.003606719
0.921074278, 0.003634487
0.921241721, 0.003665230
0.921322728, 0.003687047
0.921579215, 0.003720518
0.921866394, 0.003752500
0.922367155, 0.003777045
0.923087137, 0.003780764
0.923709931, 0.003801094
0.924000972, 0.003823903
0.924320407, 0.003850680
0.924853425, 0.003870018
0.925492504, 0.003851671
0.925955163, 0.003823903
0.926679529, 0.003817209
0.927209102, 0.003844729
0.927559854, 0.003868530
0.928092246, 0.003889356
0.928814733, 0.003887125
0.929439510, 0.003902744
0.929787131, 0.003933983
0.929956661, 0.003959768
0.930124939, 0.003988527
0.930293634, 0.004016295
0.930463164, 0.004042080
0.930543753, 0.004064889
0.930742095, 0.004093649
0.931086584, 0.004132325
0.930975930, 0.004109516
0.931494543, 0.004163068
0.931843729, 0.004190588
0.932102096, 0.004219596
0.932272461, 0.004243397
0.932530514, 0.004273148
0.932610686, 0.004296949
0.932808611, 0.004326700
0.932975218, 0.004359427
0.933199762, 0.004397360
0.933277116, 0.004427855
0.933447481, 0.004451656
0.933617846, 0.004475457
0.933875273, 0.004506696
0.934223729, 0.004535951
0.934754868, 0.004559752
0.935285590, 0.004584545
0.935634672, 0.004612313
0.935981979, 0.004644296
0.936240972, 0.004671816
0.936774303, 0.004690410
0.937321414, 0.004676278
0.937662771, 0.004650990
0.938045592, 0.004627189
0.938791442, 0.004612313
0.939515181, 0.004607107
0.940066677, 0.004582562
0.940348844, 0.004555042
0.940724337, 0.004520084
0.941097325, 0.004491076
0.941737134, 0.004470994
0.942454297, 0.004481407
0.943177724, 0.004476945
0.943818890, 0.004453639
0.944455151, 0.004441987
0.945018547, 0.004460581
0.945339861, 0.004482895
0.945869747, 0.004509671
0.946590355, 0.004511902
0.947319106, 0.004494795
0.948035329, 0.004507440
0.948749674, 0.004524547
0.949388335, 0.004507192
0.949761218, 0.004478432
0.950134519, 0.004448681
0.950596760, 0.004421905
0.951147629, 0.004398847
0.951788482, 0.004376286
0.952250306, 0.004350502
0.952533726, 0.004320006
0.952909219, 0.004285049
0.953009434, 0.004261248
0.953350165, 0.004237447
0.953664276, 0.004205464
0.954216189, 0.004179927
0.954855581, 0.004160837
0.955405197, 0.004140755
0.955775366, 0.004118441
0.956056594, 0.004093153
0.956517583, 0.004069352
0.957245394, 0.004054476
0.957959425, 0.004072327
0.958677841, 0.004079765
0.959405652, 0.004064889
0.960126886, 0.004065633
0.960749367, 0.004086707
0.961373309, 0.004104309
0.962009570, 0.004092657
0.962559917, 0.004070839
0.963198787, 0.004052988
0.963923466, 0.004045551
0.964561710, 0.004029187
0.964993887, 0.004002411
0.965306745, 0.003973404
0.965680359, 0.003942909
0.966142600, 0.003916132
0.966602754, 0.003894315
0.967151430, 0.003876464
0.967702612, 0.003852663
0.968074869, 0.003825391
0.968446291, 0.003800102
0.968908532, 0.003773326
0.969458461, 0.003752500
0.970181262, 0.003749525
0.970903435, 0.003748038
0.971630620, 0.003734650
0.972354986, 0.003727955
0.972978511, 0.003746550
0.973599843, 0.003770351
0.974317633, 0.003779276
0.975041685, 0.003773326
0.975761354, 0.003777789
0.976477891, 0.003789689
0.977201630, 0.003784483
0.977843945, 0.003758451
0.978486260, 0.003732418
0.979214384, 0.003716799
0.979852419, 0.003700931
0.980311111, 0.003682585
0.980681280, 0.003660271
0.981052076, 0.003636470
0.981512229, 0.003614653
0.982150055, 0.003599281
0.982873482, 0.003594818
0.983600666, 0.003581430
0.984328477, 0.003566555
0.985047519, 0.003572505
0.985669896, 0.003593827
0.986291750, 0.003616388
0.987008600, 0.003627545
0.987723571, 0.003643164
0.988342711, 0.003672172
0.988873433, 0.003696965
0.989498315, 0.003712336
0.990219236, 0.003713824
0.990940783, 0.003713824
0.991658573, 0.003722749
0.992381373, 0.003719774
0.993020660, 0.003700931
0.993662245, 0.003676634
0.994389429, 0.003663246
0.995112856, 0.003658784
0.995840667, 0.003643908
0.996570357, 0.003624570
0.997291904, 0.003624570
0.998004996, 0.003644652
0.998718714, 0.003663246
0.999434311, 0.003677378
1.000056166, 0.003699940
1.000586052, 0.003726716
1.000847029, 0.003749525
1.001287139, 0.003775310
1.001817443, 0.003801094
1.002439193, 0.003823903
1.003060526, 0.003847704
1.003590830, 0.003873489
1.004121969, 0.003897290
1.004746642, 0.003913157
1.005469442, 0.003910182
1.006193495, 0.003904232
1.006915042, 0.003904232
1.007639721, 0.003896794
1.008279635, 0.003876464
1.008920593, 0.003853655
1.009649031, 0.003837292
1.010373083, 0.003831341
1.011098702, 0.003821672
1.011824947, 0.003810515
1.012545555, 0.003812747
1.013259586, 0.003830597
1.013973931, 0.003847704
1.014691094, 0.003858117
1.015406691, 0.003872249
1.016118530, 0.003895307
1.016831935, 0.003914645
1.017552857, 0.003916132
1.018275970, 0.003912414
1.018998457, 0.003910182
1.019722510, 0.003904232
1.020361380, 0.003886381
1.020911727, 0.003864564
1.021552372, 0.003842498
1.022280496, 0.003826879
1.022916860, 0.003814978


==> figs/data/f61.dat <==
0.002520061, -0.000048199
0.004663031, -0.000036161
0.006806023, -0.000023693
0.008948328, -0.000025420
0.011090509, -0.000029728
0.013233625, -0.000014679
0.015376429, -0.000006082
0.017519109, -0.000000066
0.019661913, 0.000008530
0.021804593, 0.000014546
0.023947646, 0.000028305
0.026090638, 0.000040772
0.028233629, 0.000053240
0.030376682, 0.000066999
0.032519736, 0.000080757
0.034662977, 0.000098387
0.036806155, 0.000114726
0.038949333, 0.000131065
0.041092574, 0.000148695
0.043235877, 0.000167615
0.045379180, 0.000186535
0.047522421, 0.000204165
0.049665848, 0.000225666
0.051809151, 0.000244586
0.053952454, 0.000263506
0.056095882, 0.000285007
0.058239434, 0.000309089
0.060382986, 0.000333171
0.062526601, 0.000358543
0.064670216, 0.000383915
0.066814080, 0.000414449
0.068957757, 0.000441112
0.071101496, 0.000469065
0.073245236, 0.000497018
0.075389100, 0.000527552
0.077532652, 0.000551634
0.079676391, 0.000579587
0.081820255, 0.000610121
0.083964119, 0.000640655
0.086108046, 0.000672480
0.088252097, 0.000706885
0.090396148, 0.000741291
0.092540199, 0.000775696
0.094684250, 0.000810101
0.096828114, 0.000840635
0.098972227, 0.000876331
0.101116091, 0.000906865
0.103260267, 0.000943851
0.105404318, 0.000978256
0.107548494, 0.001015243
0.109692794, 0.001054810
0.111837095, 0.001094377
0.113981333, 0.001132653
0.116125509, 0.001169639
0.118269497, 0.001202754
0.120413798, 0.001242321
0.122557911, 0.001278017
0.124702149, 0.001316294
0.126846574, 0.001358442
0.128991062, 0.001401880
0.131135300, 0.001440157
0.133279663, 0.001481014
0.135423838, 0.001518000
0.137568139, 0.001557567
0.139712377, 0.001595844
0.141856740, 0.001636701
0.144001165, 0.001678849
0.146145714, 0.001723578
0.148289953, 0.001761855
0.150434440, 0.001805293
0.152578491, 0.001839698
0.154722916, 0.001881846
0.156867154, 0.001920123
0.159011517, 0.001960980
0.161156004, 0.002004419
0.163300554, 0.002049147
0.165444917, 0.002090005
0.167589217, 0.002129572
0.169733580, 0.002170429
0.171877693, 0.002206125
0.174022056, 0.002246983
0.176166419, 0.002287840
0.178310844, 0.002329988
0.180455456, 0.002376007
0.182599819, 0.002416865
0.184744306, 0.002460303
0.186888544, 0.002498580
0.189032845, 0.002538147
0.191177270, 0.002580294
0.193321757, 0.002623733
0.195466245, 0.002667171
0.197225526, 0.002800014
0.198410402, 0.003137420
0.199398960, 0.003442655
0.200389714, 0.003793314
0.201381290, 0.004161006
0.202372592, 0.004523021
0.203361973, 0.004845290
0.204350395, 0.005147686
0.205240962, 0.005440283
0.206035903, 0.005769214
0.206832044, 0.006122986
0.207727788, 0.006522754


==> figs/data/f62.dat <==
0.001906656, -0.000001175
0.004176795, -0.000002090
0.006446934, -0.000003006
0.008717073, -0.000003921
0.010987212, -0.000004836
0.013257351, -0.000005752
0.015527490, -0.000006667
0.017797364, -0.000002472
0.020067352, -0.000000468
0.022337491, -0.000001383
0.024607630, -0.000002298
0.026877769, -0.000003214
0.029147908, -0.000004129
0.031418046, -0.000005045
0.033687845, 0.000000610
0.035957908, 0.000001155
0.038228047, 0.000000240
0.040498186, -0.000000676
0.042768325, -0.000001591
0.045038464, -0.000002506
0.047308225, 0.000003879
0.049578326, 0.000003693
0.051848465, 0.000002778
0.054118225, 0.000009163
0.056388326, 0.000008977
0.058658465, 0.000008062
0.060928604, 0.000007147
0.063198554, 0.000009881
0.065468466, 0.000013346
0.067738605, 0.000012431
0.070008403, 0.000018086
0.072278467, 0.000018630
0.074548606, 0.000017715
0.076818669, 0.000018260
0.079088467, 0.000023915
0.081358606, 0.000022999
0.083628556, 0.000025734
0.085898468, 0.000029199
0.088168607, 0.000028284
0.090438633, 0.000029558
0.092708469, 0.000034483
0.094978608, 0.000033568
0.097248482, 0.000037763
0.099518470, 0.000039767
0.101788609, 0.000038852
0.104058483, 0.000043047
0.106328470, 0.000045052
0.108598609, 0.000044136
0.110868446, 0.000049061
0.113138471, 0.000050336
0.115408459, 0.000052341
0.117678333, 0.000056535
0.119948472, 0.000055620
0.122218346, 0.000059815
0.124488334, 0.000061820
0.126758435, 0.000061634
0.129028195, 0.000068019
0.131298183, 0.000070024
0.133568057, 0.000074219
0.135838196, 0.000073304
0.138108184, 0.000075308
0.140378058, 0.000079503
0.142647856, 0.000085158
0.144917920, 0.000085703
0.147187983, 0.000086247
0.149457781, 0.000091902
0.151727618, 0.000096827
0.153997643, 0.000098102
0.156267782, 0.000097187
0.158537581, 0.000102842
0.160807530, 0.000105576
0.163077367, 0.000110501
0.165347506, 0.000109586
0.167617304, 0.000115241
0.169887254, 0.000117976
0.172157090, 0.000122900
0.174427229, 0.000121985
0.176697028, 0.000127640
0.178966940, 0.000131105
0.181236814, 0.000135300
0.183506953, 0.000134384
0.185776827, 0.000138579
0.188046550, 0.000145694
0.190316537, 0.000147699
0.192586676, 0.000146783
0.194856399, 0.000153898
0.197125668, 0.000169774
0.198771390, 0.000271167
0.199691262, 0.000441036
0.200508134, 0.000607333
0.201323965, 0.000793707
0.202036851, 0.000975437
0.202646964, 0.001149179
0.203359226, 0.001342954
0.204174953, 0.001531335
0.204991617, 0.001701648
0.205910927, 0.001882358
0.206932323, 0.002084307
0.207953969, 0.002281438
0.208975948, 0.002472145
0.209998259, 0.002656427
0.211020820, 0.002835891
0.212043548, 0.003012143
0.213169380, 0.003189960
0.214295462, 0.003362958
0.215114698, 0.003483616


==> figs/data/f91.dat <==
0.001979059, 108744.893839589
0.003873538, 136633.479215600
0.005767182, 173009.099661534
0.007662341, 194001.969043234
0.009558127, 208629.562122491
0.011454750, 214770.120131825
0.013351424, 220380.238449290
0.015248465, 222277.278923663
0.017145505, 224174.319398036
0.019041971, 231906.196482981
0.020939011, 233803.236957354
0.022836052, 235700.277431727
0.024733092, 237597.317906100
0.026630133, 239494.358380473
0.028527173, 241391.398854847
0.030424214, 243288.439329220
0.032321097, 246776.798879202
0.034217720, 252917.356888537
0.036114342, 259057.914897872
0.038011226, 262546.274447855
0.039908266, 264443.314922228
0.043702347, 268237.395870974
0.045599388, 270134.436345348
0.047496428, 272031.476819721
0.049393469, 273928.517294094
0.051290509, 275825.557768467
0.053187550, 277722.598242840
0.055084590, 279619.638717213
0.056981631, 281516.679191586
0.058878671, 283413.719665959
0.060775712, 285310.760140332
0.062672438, 290390.438765926
0.064569792, 289104.841089078
0.066466833, 291001.881563452
0.068363873, 292898.922037825
0.070260339, 300630.799122769
0.072157850, 297753.882370311
0.074054995, 298590.043460944
0.075952035, 300487.083935317
0.077849076, 302384.124409690
0.079746116, 304281.164884063
0.081643157, 306178.205358436
0.083540197, 308075.245832809
0.085437238, 309972.286307182
0.087334278, 311869.326781556
0.089231319, 313766.367255928
0.091128359, 315663.407730301
0.093025400, 317560.448204675
0.094922440, 319457.488679048
0.096820003, 316050.132234719
0.098717096, 317416.733017222
0.100614136, 319313.773491595
0.102511752, 315375.977355397
0.104408792, 317273.017829770
0.106305833, 319170.058304143
0.108202873, 321067.098778516
0.110099914, 322964.139252889
0.111997477, 319556.782808560
0.113894569, 320923.383591063
0.115792132, 317516.027146735
0.117689225, 318882.627929237
0.119586266, 320779.668403611
0.121483306, 322676.708877984
0.123380556, 322451.990584875
0.125277962, 320635.953216158
0.127175002, 322532.993690531
0.129071886, 326021.353240515
0.130969083, 326327.074639277
0.132866124, 328224.115113650
0.134763164, 330121.155588023
0.136660675, 327244.238835564
0.138557820, 328080.399926197
0.140454861, 329977.440400571
0.142351901, 331874.480874944
0.144249307, 330058.443506225
0.146146557, 329833.725213118
0.148043597, 331730.765687491
0.149940638, 333627.806161864
0.151837678, 335524.846636237
0.153735294, 331587.050500038
0.155632334, 333484.090974411
0.157529375, 335381.131448784
0.159426363, 337808.611615028
0.161322881, 345010.049008103
0.163220287, 343194.011639385
0.165117537, 342969.293346277
0.167015047, 340092.376593818
0.168911774, 345172.055219413
0.172705280, 354800.972778731
0.174601694, 363063.289555546
0.176498316, 369203.847564880
0.178393684, 388074.958179099
0.180286283, 435059.372462436
0.182183375, 436425.973244939
0.184082140, 420818.503887597
0.185980435, 409984.991757086
0.187878259, 403925.436853406
0.189775248, 406352.917019649
0.191668944, 442198.097773714
0.193298935, 528706.801609899
0.194664876, 669393.191486848
0.195600677, 799437.471732937
0.195989667, 935986.061837815
0.196345697, 1115294.710716062
0.196677104, 1252758.287514388
0.197094166, 1396142.930035756
0.197426148, 1527771.670223510
0.197670751, 1670983.854519936
0.198086807, 1824579.461109806
0.198330691, 1975085.191169446
0.198490790, 2100706.636521684
0.198650026, 2235080.336789781
0.198809550, 2366536.618752591
0.198968499, 2503827.737325974
0.199127161, 2644036.274204643
0.199286110, 2781327.392778025
0.199445634, 2912783.674740835
0.199605157, 3044239.956703646
0.199791029, 3200036.800914663
0.200690839, 3403619.903054889
0.200846167, 3577670.492274874
0.200661981, 3696528.700905598
0.200739070, 3789388.832126162
0.201994279, 3303387.182718011
0.202268056, 3150481.409027914
0.202629069, 2987450.900381787
0.202990944, 2815668.136819802
0.203438329, 2651265.148133503
0.203712969, 2489607.119527548
0.203988471, 2319196.836005735
0.204175013, 2176415.797271667
0.204361555, 2033634.758537598
0.204547523, 1896688.556414102
0.204734065, 1753907.517680034
0.204920607, 1611126.478945965
0.205107150, 1468345.440211897
0.205291967, 1343068.911309545
0.205476785, 1217792.382407192
0.205661315, 1095433.271810126
0.205846995, 961404.487991915
0.206032963, 824458.285868418
0.206219505, 681677.247134351
0.206406048, 538896.208400282
0.207318304, 324384.524355543
0.209274002, 314448.361145473
0.211173655, 289823.417026338
0.213074093, 257241.877529150
0.214713217, 251056.245211023

